Nonlinear Optimization of District Heating Networks

We develop a complementarity-constrained nonlinear optimization model for the time-dependent control of district heating networks. The main physical aspects of water and heat flow in these networks are governed by nonlinear and hyperbolic 1d partial differential equations. In addition, a pooling-type mixing model is required at the nodes of the network to treat the mixing of different water temperatures. This mixing model can be recast using suitable complementarity constraints. The resulting problem is a mathematical program with complementarity constraints subject to nonlinear partial differential equations describing the physics. In order to obtain a tractable problem, we apply suitable discretizations in space and time, resulting in a finite-dimensional optimization problem with complementarity constraints for which we develop a suitable reformulation with improved constraint regularity. Moreover, we propose an instantaneous control approach for the discretized problem, discuss practically relevant penalty formulations, and present preprocessing techniques that are used to simplify the mixing model at the nodes of the network. Finally, we use all these techniques to solve realistic instances. Our numerical results show the applicability of our techniques in practice.

==> power-profiles/Aroma_knitro_NLP_central_diff_1800_150.dat <==
t $P_s$ $P_c$ $P_w$ $P_g$ $P_p$ $p_s$ $P_w_upper$ $q_a$ $T_a$
0 0.338702675410185 0.2782288 0.33870241836334336 2.5704684166590206e-07 5.980351548874358e-05 0.17339229828637565 0.55 3.465325739686757 354.9800482988358
0.5 0.31120241839643814 0.27304752 0.31120241839643814 0.0 6.615122032716089e-05 0.18317127350709045 0.55 3.6114407609675383 352.44566408976823
1.0 0.28370224191075405 0.27701191999999997 0.28370224191075405 0.0 5.688987816676995e-05 0.16843930836909637 0.55 3.377470421281334 351.6496030657269
1.5 0.30041973986155934 0.28324896 0.30041973986155934 0.0 7.002970100230798e-05 0.19231880187102493 0.55 3.6413340937737955 350.8659976653909
2.0 0.32791984437722244 0.28559367999999996 0.32791984437722244 0.0 8.346396999338234e-05 0.2149957932502232 0.55 3.8821210750289428 351.21114754358337
2.5 0.35541985780167173 0.28854896 0.35541985780167173 0.0 9.51742270364703e-05 0.23424919484712226 0.55 4.062947883598156 352.14585166162385
3.0 0.38291987634717095 0.29746992 0.38291987634717095 0.0 9.137473450790848e-05 0.22931958917644926 0.55 3.984602224507456 354.2354848645437
3.5 0.41042004148210975 0.31041464 0.41042004148210975 0.0 0.0001249135120951857 0.2814773687951161 0.55 4.437781717059974 353.89507050127156
4.0 0.43792038713375675 0.32732376 0.43792038713375675 0.0 0.00013825850448897988 0.30246305217872105 0.55 4.5710873939084316 355.27915698625935
4.5 0.46542080723205714 0.36287616 0.46542080723205714 0.0 0.00017493482298970114 0.3544267397168958 0.55 4.935711767485871 355.36619529982215
5.0 0.49292106925333523 0.4306568 0.49292106925333523 0.0 0.000280486889022258 0.48322011327082315 0.55 5.804536717760608 353.5016304463224
5.5 0.5204207090049267 0.5250392 0.5204207090049267 0.0 0.0004946000173216788 0.6973214703276062 0.55 7.092855137427288 351.00163028026327
6.0 0.6923142021117605 0.6245944 0.5479208888687102 0.14439331324305044 0.0007795801120635679 0.9479273895829078 0.55 8.224048810390418 353.40708696722277
6.5 0.70222498468491 0.6873039999999999 0.55 0.15222498468490994 0.0011512341070673993 1.2247655451277866 0.55 9.399628456619945 350.9706840418831
7.0 0.662508323523505 0.6710647999999999 0.55 0.11250832352350489 0.0013453391195540154 1.3517255475102685 0.55 9.952753515915695 349.005888068512
7.5 0.6313289395148224 0.6242552000000001 0.55 0.08132893951482234 0.0013523771364316274 1.354303445762844 0.55 9.985776383146087 348.23614082744416
8.0 0.6947759393069576 0.6041576000000001 0.55 0.14477593930695756 0.0011619814512256695 1.2343710960840604 0.55 9.413550389438205 350.7361409891377
8.5 0.7199462241141086 0.6005535999999999 0.55 0.16994622411410856 0.0008484012956259405 1.016506840662 0.55 8.346242855319797 353.2361411494833
9.0 0.6321351388660419 0.5902504 0.55 0.08213513886604189 0.0007008953675236414 0.8988505231919666 0.55 7.797685482062228 351.36095645217637
9.5 0.5765294058979668 0.5748168 0.55 0.026529405897966693 0.0007704371755384323 0.9431701985702657 0.55 8.168591169508302 348.8609565161191
10.0 0.619789881078832 0.5609944 0.55 0.06978988107883204 0.0008269935610228003 0.9826712007006573 0.55 8.415770815163892 350.0162369821244
10.5 0.6606748061072385 0.54908 0.55 0.1106748061072384 0.0007153149327358813 0.8948127761889489 0.55 7.994017879518229 352.5162340321092
11.0 0.580759041873959 0.5380136 0.55 0.030759041873958923 0.0006528532636999617 0.841593239733139 0.55 7.757349193414419 350.7808539027532
11.5 0.5500002379248454 0.5285584 0.55 2.3792484537401513e-07 0.000668428321258968 0.8519036268356283 0.55 7.846290374844918 349.66867607413
12.0 0.5998182244339316 0.5216048 0.55 0.049818224433931586 0.000625931187886821 0.8174721853836748 0.55 7.65691114919717 351.5829753137596
12.5 0.576646777601745 0.516856 0.55 0.026646777601744987 0.0005908443052098754 0.7873832329436203 0.55 7.503897473639049 351.16318878846886
13.0 0.5680892328359736 0.513888 0.55 0.01808923283597352 0.0005766364983140243 0.7744252076563559 0.55 7.4459933977223285 350.9921530252966
13.5 0.5500002012350909 0.514524 0.55 2.0123509078494532e-07 0.0006105197492705119 0.8026173115497724 0.55 7.606610778091543 350.035643183278
14.0 0.5868118848673876 0.5199512000000001 0.55 0.036811884867387526 0.0006306606498580354 0.8210004709718886 0.55 7.68161130422 350.9996873780593
14.5 0.5970799182619917 0.5266928 0.55 0.04707991826199167 0.0006319214861727873 0.8233848108209431 0.55 7.6746799052667285 351.3177253978914
15.0 0.5930089174419167 0.5315688 0.55 0.043008917441916664 0.0005985463036174475 0.7982009610763922 0.55 7.4986918689370725 351.32496166200116
15.5 0.5500002088347586 0.5382680000000001 0.55 2.0883475858253177e-07 0.0006763755098372671 0.8636805164857054 0.55 7.831316059394383 348.95882886227196
16.0 0.6272014694620225 0.550776 0.55 0.07720146946202248 0.0007415134265480679 0.9230496161472808 0.55 8.033299768452 350.7433607013711
16.5 0.6787966472936299 0.5661671999999999 0.55 0.12879664729362986 0.00070391711757971 0.8966435366499284 0.55 7.850579287549293 352.7157821801465
17.0 0.6179915182905651 0.5798624 0.55 0.067991518290565 0.0007260646832732077 0.9153187991658082 0.55 7.932369398985526 350.54194770146825
17.5 0.5848083330922479 0.5890632000000001 0.55 0.03480833309224787 0.0009540516292672334 1.082032343093212 0.55 8.817219146671857 348.0419482774189
18.0 0.6807187059279183 0.5925824 0.55 0.13071870592791818 0.0010538868946210762 1.1526259419945144 0.55 9.14335567386277 350.5419471612227
18.5 0.71699868868388 0.593812 0.55 0.16699868868387988 0.0008708566042923368 1.0228667338673416 0.55 8.51388138357468 353.0419471562431
19.0 0.630699482524312 0.5956776 0.55 0.08069948252431189 0.0008508602882566761 1.0049023718811074 0.55 8.46709403884436 350.7456004382509
19.5 0.5797282592778478 0.5939816 0.55 0.029728259277847724 0.001022329699813895 1.126379756908491 0.55 9.076243546246053 348.2456003468003
20.0 0.6565313343366775 0.5842296 0.55 0.10653133433667754 0.001003670633893024 1.115237348703129 0.55 8.999614611725997 350.36804787444333
20.5 0.6900656762676688 0.5698984 0.55 0.14006567626766878 0.0007850872589502327 0.9538347142956145 0.55 8.230852235330584 352.86804802014194
21.0 0.6109291902965641 0.55226 0.55 0.06092919029656402 0.000661274142503245 0.8508698988470496 0.55 7.771742112423548 351.57006965511033
21.5 0.5390789403663214 0.5131248 0.5390789403663214 0.0 0.0005593569298142125 0.7579146487667263 0.55 7.380210037262761 350.2328989789004
22.0 0.5136461368676242 0.43909440000000005 0.5115774256953843 0.0020687111722398166 0.00030908726216308897 0.5188964752759747 0.55 5.956626743362843 352.7328991669659
22.5 0.48407591102936703 0.3615024 0.48407591102936703 0.0 0.00017913092641857456 0.3601104793065658 0.55 4.974332509486012 355.23289936579556
23.0 0.45657432292143024 0.31479456 0.45657432292143024 0.0 0.00011371729440713666 0.26602846713531997 0.55 4.274628788372039 357.7328995539405
23.5 0.4369629509816895 0.29215295999999996 0.4369629509816895 0.0 7.903602911241839e-05 0.21018943205387214 0.55 3.7602284924466507 360.23289970013195
24.0 0.4094627368738933 0.27855952 0.4094627368738933 0.0 5.033254592812845e-05 0.15499921096737296 0.55 3.2472775590591865 362.7328980559965

==> power-profiles/Aroma_knitro_NLP_central_diff_1800_150_only_waste.dat <==
t $P_s$ $P_c$ $P_w$ $P_g$ $P_p$ $p_s$ $P_w_upper$ $q_a$ $T_a$
0 0.34014043335804367 0.2782288 0.3401386331385001 1.8002195435722868e-06 3.52470853230922e-05 0.12735951939082468 1 2.6595554878176024 361.9689210853443
0.5 0.29013964220685795 0.27304752 0.290139451149679 1.9105717894400895e-07 2.3259341565901904e-05 0.08994889727232179 1 2.585839992742053 357.9690448852968
1.0 0.32100168726143846 0.27701191999999997 0.32100143797863545 2.4928280301842373e-07 2.8746683813530925e-05 0.1058196362160344 1 2.7165740561825507 359.24763108121874
1.5 0.34040469224788505 0.28324896 0.340404442964167 2.492837180636054e-07 3.2835977908646665e-05 0.11547653375993622 1 2.8435198793755316 359.5033085886825
2.0 0.321344885735004 0.28559367999999996 0.32134463645366096 2.4928134308495324e-07 3.592242473892586e-05 0.12236682890866818 1 2.9356345250166114 357.0034677927766
2.5 0.3038473645975764 0.28854896 0.303847115316612 2.492809643792742e-07 4.1146289543130996e-05 0.1334932726862837 1 3.0822746902334974 354.50356131142104
3.0 0.2940123520235335 0.29746992 0.29401210275740736 2.492661261529486e-07 5.333515290692655e-05 0.15781588564026786 1 3.3795810048770183 352.00369052903284
3.5 0.3399917097614031 0.31041464 0.3399914871815145 2.2257988856338783e-07 7.094584583859673e-05 0.19007272238708892 1 3.732563462043242 353.30875822363515
4.0 0.38999101532154734 0.32732376 0.3899907320423797 2.8327916763528236e-07 9.006797385755302e-05 0.22072213126287873 1 4.080604757490518 354.63639549759745
4.5 0.4190695437155327 0.36287616 0.4190693125251326 2.31190400099126e-07 0.0001376068724770335 0.29868009397369105 1 4.607165970847089 353.7207002316438
5.0 0.4690674116756973 0.4306568 0.46906720906953653 2.0260616078154754e-07 0.0002472952724832007 0.4407064415407222 1 5.611337915901906 352.18207884322953
5.5 0.5613975624806384 0.5250392 0.561397313197499 2.4928313951601144e-07 0.0004952235917967148 0.6976853789898328 1 7.09809336339165 351.3985885941151
6.0 0.6325334119054048 0.6245944 0.6325331626153166 2.492900881902676e-07 0.0010174959749833115 1.1236285434619733 1 9.055447949786775 349.50741158157575
6.5 0.6880217031401302 0.6873039999999999 0.6880213442393744 3.5890075579317537e-07 0.0017482990387602964 1.6072546105890724 1 10.877548779642474 348.1786649618501
7.0 0.7379429456269759 0.6710647999999999 0.7379426955533733 2.5007360264018576e-07 0.001674118592390768 1.5700618848363506 1 10.662755478606288 349.67740925072513
7.5 0.7346164061093312 0.6242552000000001 0.7346161568275471 2.492817841556464e-07 0.0010687911941928572 1.1796725119072482 1 9.060066988450656 352.1772312528005
8.0 0.7299149855931854 0.6041576000000001 0.7299147363097522 2.492834330935243e-07 0.0006917914076229902 0.8951735518538597 1 7.728014419446107 354.67423045519894
8.5 0.7023555692699001 0.6005535999999999 0.7023553199527641 2.4931713590442975e-07 0.0005393224393076245 0.7604967671027758 1 7.091712505272561 355.1830314765706
9.0 0.6539954500432625 0.5902504 0.6539952007968935 2.4924636898427594e-07 0.0004913293102744675 0.7093940111224317 1 6.926042602728626 353.9767469022012
9.5 0.6253591982442038 0.5748168 0.625358948967301 2.492769028039363e-07 0.0004958266445401194 0.7062157348955517 1 7.020894948694976 353.08412499510166
10.0 0.6569220474916481 0.5609944 0.6569217981930032 2.492986448663905e-07 0.00047510305941943416 0.6834701138687124 1 6.951336332342895 354.95053320091563
10.5 0.6110604207685484 0.54908 0.6110601715005844 2.4926796391858746e-07 0.00044406537167947994 0.6528044477010954 1 6.8024257077606 354.1700641382859
11.0 0.5975790578852644 0.5380136 0.5975788086038722 2.4928139223807633e-07 0.000416561153429241 0.6253613289445445 1 6.661127546387269 354.25460952585
11.5 0.5878694732625781 0.5285584 0.587869223981032 2.492815460755365e-07 0.0003948140628497898 0.6033711083196408 1 6.543469871927021 354.3010402612648
12.0 0.5792591585506116 0.5216048 0.5792589092691709 2.492814407195053e-07 0.0003804553741048522 0.5886263790237691 1 6.463444244105757 354.23870568275635
12.5 0.5736907366131121 0.516856 0.5736904873316133 2.4928149881644124e-07 0.000372255805921636 0.5800906304872396 1 6.41720087164723 354.17432504821943
13.0 0.5700811802629698 0.513888 0.5700809309815742 2.492813956776271e-07 0.00036886723722646513 0.5765079483911192 1 6.398302786525794 354.0947396276838
13.5 0.5705066656750991 0.514524 0.5705064163937515 2.492813475993687e-07 0.0003738070293103579 0.5815967025046919 1 6.427255033232109 354.0117867925832
14.0 0.5759047282856007 0.5199512000000001 0.5759044790040571 2.492815436338759e-07 0.000389764206957932 0.5979796607868562 1 6.518017861732212 353.91782066237823
14.5 0.5824145923763661 0.5266928 0.5824143430946643 2.492817017430134e-07 0.00040972691781551815 0.6181342719332036 1 6.628445314517843 353.8093638322778
15.0 0.5870517393334442 0.5315688 0.5870514900519596 2.492814846234092e-07 0.0004264649677318659 0.6347467705662813 1 6.718663119622821 353.703047083175
15.5 0.5940656418177327 0.5382680000000001 0.5940653925364828 2.492812498844666e-07 0.00044823274240305945 0.6560991191619021 1 6.831783999561836 353.61541725420767
16.0 0.6074695799218516 0.550776 0.6074693306404232 2.4928142844101984e-07 0.0004851450020077517 0.6916151465613823 1 7.01466716654028 353.5472962992449
16.5 0.6238135255973967 0.5661671999999999 0.6238132763156211 2.492817755330897e-07 0.0005309494457219281 0.7344527998240549 1 7.229184093085605 353.49421832242746
17.0 0.637946112985078 0.5798624 0.6379458637031274 2.492819505142378e-07 0.0005737482791545599 0.7733361567550755 1 7.419131747327201 353.44309559175747
17.5 0.6467109460375977 0.5890632000000001 0.6467106967556298 2.492819680099502e-07 0.0006052915198904214 0.8013025701061137 1 7.553844783616339 353.3734849215258
18.0 0.6491429899734199 0.5925824 0.6491427406916721 2.4928174778293246e-07 0.0006216450921105638 0.8155053675862283 1 7.622820411215744 353.2799773611958
18.5 0.6494048920902268 0.593812 0.6494046428087084 2.4928151840982495e-07 0.0006327905491490162 0.8250692339193286 1 7.669544896027944 353.1757724346996
19.0 0.6521527714233126 0.5956776 0.6521525221416559 2.4928165672569277e-07 0.0006452764800319391 0.8358652069385949 1 7.719862948172051 353.13769361507167
19.5 0.6548204161654461 0.5939816 0.6548201668853985 2.492800475671608e-07 0.0006389486481085855 0.8307125993048516 1 7.691572906004921 353.29548514617363
20.0 0.6805463245922297 0.5842296 0.6805460753088921 2.4928333759800293e-07 0.000559936411294226 0.7631553404647697 1 7.337122413265015 355.08953695780724
20.5 0.6814374965846076 0.5698984 0.6814372454192483 2.511653592920108e-07 0.00044979550232194723 0.661074955179804 1 6.804001616393692 356.8083849041383
21.0 0.631470203227847 0.55226 0.6314699503199432 2.5290790369129225e-07 0.0003678472657341797 0.5773642970066641 1 6.3711468076390565 356.507461556013
21.5 0.5814809397802302 0.5131248 0.5814806878873715 2.5189285872357785e-07 0.0002801886473942926 0.48091239857540113 1 5.82618897457339 356.60880264989385
22.0 0.5314879930089361 0.43909440000000005 0.531487732982849 2.6002608706625516e-07 0.00016016068102342365 0.3336023067465364 1 4.800946570827247 358.92900323960157
22.5 0.48149068971415726 0.3615024 0.48149045743158764 2.32282569621145e-07 8.94627750205316e-05 0.22550717785406843 1 3.967180996445192 361.42874554015
23.0 0.43230664783742323 0.31479456 0.4323063986283599 2.492090633381697e-07 5.157357532786293e-05 0.15716976563121157 1 3.2813931579858595 363.8762700617304
23.5 0.3986191682161645 0.29215295999999996 0.3986189189363993 2.4927976519113824e-07 3.4434881793072e-05 0.1212465988114132 1 2.8400702500128516 365.6967805417244
24.0 0.3769693298359822 0.27855952 0.3769688312784186 4.985575635587358e-07 2.7248080075860026e-05 0.10431585880673527 1 2.6120747499117725 366.2971674674205

==> power-profiles/street2_ipopt_NLP_central_diff_1800_100.dat <==
t $P_s$ $P_c$ $P_w$ $P_g$ $P_p$ $p_s$ $P_w_upper$ $q_a$ $T_a$
0 0.3912793307805885 0.27822880000000016 0.3912793307805885 0.0 1.7482967770470688e-05 0.14810436205680078 0.55 1.1804492134921487 403.15
0.5 0.4187795107795114 0.27304752 0.4187795107795114 0.0 2.1546184869735033e-05 0.1704833409622177 0.55 1.2638293423936402 403.15
1.0 0.42413924597392666 0.27701192 0.42413924597392666 0.0 2.2335110267929684e-05 0.17442303092457095 0.55 1.2805138260433326 403.15
1.5 0.43217788507807325 0.28324896 0.43217788507807325 0.0 2.3663593502067337e-05 0.1812666174427798 0.55 1.3054578849598266 403.15
2.0 0.43442438239345627 0.28559367999999996 0.43442438239345627 0.0 2.406520789207312e-05 0.18327586069438045 0.55 1.3130593303939126 403.15
2.5 0.43744246707702855 0.2885489600000001 0.43744246707702855 0.0 2.4632358143720898e-05 0.18614027048577203 0.55 1.3233223568139016 403.15
3.0 0.4486107881897964 0.29746992000000005 0.4486107881897964 0.0 2.6691498506051535e-05 0.19639236337768376 0.55 1.3590904476627175 403.15
3.5 0.46458838408024394 0.31041463999999996 0.46458838408024394 0.0 2.9867213071348794e-05 0.21166409768658892 0.55 1.4110665624348437 403.15
4.0 0.48474980865702777 0.32732376 0.48474980865702777 0.0 3.434346779373476e-05 0.23228692086116073 0.55 1.4784933937051952 403.15
4.5 0.5122499886562923 0.36287616000000006 0.5122499886562923 0.0 4.5418599076494634e-05 0.27986792765230323 0.55 1.6228583052546446 400.76658693417795
5.0 0.5397501686556055 0.4306568 0.5397501686556055 0.0 5.972396473887738e-05 0.3341212470357535 0.55 1.7874937696639943 398.2665867542335
5.5 0.6007307110942408 0.5250392 0.55 0.050730711094240745 9.701989134949137e-05 0.4637675192959069 0.55 2.0919940986118917 395.7665865742898
6.0 0.6659247449645385 0.6245944000000001 0.55 0.11592474496453836 0.00015531875487836424 0.6342487829414734 0.55 2.4488616936407523 393.2665863943544
6.5 0.6881348669465144 0.687304 0.55 0.13813486694651433 0.0002006169000340713 0.7516525362357929 0.55 2.669011150268213 390.76658621443363
7.0 0.6421643722853567 0.6710648000000003 0.55 0.0921643722853567 0.0001876692659875771 0.718414092530445 0.55 2.6122715010580624 388.26658603454064
7.5 0.5802170859586524 0.6242552 0.55 0.030217085958652384 0.0001570464618346613 0.6377603312590848 0.55 2.46246833076958 385.7665858547062
8.0 0.5512654145778912 0.6041576 0.55 0.0012654145778911994 0.0001516635898222649 0.6231958794547126 0.55 2.4336423718810263 383.26658567504086
8.5 0.55 0.6005535999999998 0.55 0.0 0.0001676788935226356 0.664271340597851 0.55 2.5242530164213153 380.76658550591304
9.0 0.55 0.5902504000000001 0.55 0.0 0.00018008785960999449 0.6956263876718825 0.55 2.588858944996484 379.0558970518126
9.5 0.55 0.5748168 0.55 0.0 0.00018637555040753752 0.7118228119471948 0.55 2.6182857205391654 378.1978831301803
10.0 0.55 0.5609944000000001 0.55 0.0 0.00019590577628241006 0.7360829402373994 0.55 2.661463342965496 377.26129650112273
10.5 0.55 0.5490800000000001 0.55 0.0 0.00021036814335784467 0.7717546421817193 0.55 2.7258422801726514 376.1286903685342
11.0 0.55 0.5380136000000001 0.55 0.0 0.00022608691645959418 0.809612397199189 0.55 2.7925327878096957 375.1154162531549
11.5 0.55 0.5285584000000001 0.55 0.0 0.0002427960320517287 0.8489347188337362 0.55 2.860008274667823 374.182155320858
12.0 0.55 0.5216048000000001 0.55 0.0 0.000248147737990055 0.8652067969498907 0.55 2.8680743015987513 374.20404179356296
12.5 0.55 0.5168560000000001 0.55 0.0 0.0002657285598509309 0.9057663708157471 0.55 2.9337428327308257 373.2759335092491
13.0 0.55 0.5138880000000001 0.55 0.0 0.00028360137845147033 0.9460101073088834 0.55 2.9978683764619776 372.34040458551283
13.5 0.55 0.514524 0.55 0.0 0.00030556387868515807 0.9943068063429291 0.55 3.0731347380495695 371.2161649914547
14.0 0.55 0.5199512000000001 0.55 0.0 0.0003358729038393398 1.0590526880291682 0.55 3.1714465921839894 369.79493215440266
14.5 0.55 0.5266928 0.55 0.0 0.0003713132456789309 1.1322627635194338 0.55 3.279391124060027 368.33230572486747
15.0 0.55 0.5315688 0.55 0.0 0.00040837071541285073 1.206297990393086 0.55 3.3853220237876585 367.0115619957514
15.5 0.55 0.538268 0.55 0.0 0.00045866754418704694 1.3033114105159607 0.55 3.519247514340932 365.51695057250106
16.0 0.55 0.550776 0.55 0.0 0.0005394053932880281 1.4519590118957615 0.55 3.715018047126201 363.5841800020946
16.5 0.55 0.5661672000000001 0.55 0.0 0.0006554358021380921 1.6531281185679023 0.55 3.9648215693402724 361.4352172384392
17.0 0.55 0.5798624000000002 0.55 0.0 0.0008076275820211631 1.8997118997803792 0.55 4.251316118588987 359.31373056699715
17.5 0.55 0.5890632000000001 0.55 0.0 0.0010015893011938145 2.192455386388986 0.55 4.568345186915985 357.3011538168517
18.0 0.55 0.5925824000000001 0.55 0.0 0.0012466449845737822 2.536486299297225 0.55 4.914850062147727 355.4159864960704
18.5 0.6423918327748339 0.593812 0.55 0.09239183277483387 0.0015422505091537179 2.9229997691880283 0.55 5.2762594284505715 357.9159865952492
19.0 0.6366907543907635 0.5956776000000003 0.55 0.08669075439076349 0.0018396652793727201 3.2880306704637925 0.55 5.595036858683641 356.1469323195695
19.5 0.5992707028833979 0.5939816000000001 0.55 0.04927070288339791 0.002076522277335536 3.5648181025396735 0.55 5.8250441329844165 353.64693217230814
20.0 0.5537208455070332 0.5842296 0.55 0.0037208455070331186 0.0022856137820772243 3.8000221967486922 0.55 6.0147379771434 351.14693205668874
20.5 0.55 0.5698984 0.55 0.0 0.002577629987676588 4.116663802336593 0.55 6.261453719425768 350.20980540182546
21.0 0.55 0.55226 0.55 0.0 0.002942760939899418 4.496558250901695 0.55 6.544474186027293 349.36638200421936
21.5 0.55 0.5131248 0.55 0.0 0.0029013630752800596 4.454593478744525 0.55 6.513193828177953 349.5030065637523
22.0 0.55 0.4390944 0.55 0.0 0.002068505128829401 3.5558405747286113 0.55 5.817204358177036 351.8976007110183
22.5 0.55 0.36150240000000017 0.55 0.0 0.0016641876343406043 3.160560632802714 0.55 5.265482386474112 354.27165635228135
23.0 0.5224998201350289 0.31479456000000006 0.5224998201350289 0.0 0.000946348774813869 2.0756862589055722 0.55 4.5592091326597615 356.7716565310241
23.5 0.494999640191244 0.29215296 0.494999640191244 0.0 0.0006338453317942694 1.5950799822726536 0.55 3.973752657162513 359.27165670798
24.0 0.467499460393433 0.27855952000000006 0.467499460393433 0.0 0.00043417159217011607 1.2504813265580903 0.55 3.472035790931475 361.77165687413566
